Transport away your problems: Calibrating stochastic simulations with optimal transport

Stochastic simulators are an indispensable tool in many branches of science. Often based on first principles, they deliver a series of samples whose distribution implicitly defines a probability measure to describe the phenomena of interest. However, the fidelity of these simulators is not always sufficient for all scientific purposes, necessitating the construction of ad-hoc corrections to "calibrate" the simulation and ensure that its output is a faithful representation of reality. In this paper, we leverage methods from transportation theory to construct such corrections in a systematic way. We use a neural network to compute minimal modifications to the individual samples produced by the simulator such that the resulting distribution becomes properly calibrated. We illustrate the method and its benefits in the context of experimental particle physics, where the need for calibrated stochastic simulators is particularly pronounced.

==> credit.txt <==
Chris Pollard: Conceptualization, Methodology, Software, Visualization, Writing, Editing
Philipp Windischhofer: Conceptualization, Methodology, Software, Visualization, Writing, Editing

==> responses.txt <==
 Reviewer #1: The article discusses a novel approach of applying corrections to the simulation output (calibrating) of a stochastic simulator in order to match the experimental sample distribution. The discussed method is based on the transportation theory and consists of finding the optimal transport plan 'moving' the simulator output to match the experimental data. The authors apply machine learning techniques to find the function minimizing the transport 'cost' i.e. introducing the minimal possible corrections to the simulation output.

The article is very well written, using a clear language and with a good structure. It explains and formalizes the idea of the calibration of a simulator and then discusses the application of the transportation theory for finding the optimal solution using a neural network. It guides the reader very well through the mathematical formalism of this approach and points to a number of useful references for more in depth discussion of the different concepts and techniques used.

In my opinion the text is ready to be published as it is. I did not find any points for improvement.

I have only one general question, which probably goes beyond the scope of this work, but I would be interested to hear the comment on this points from the authors. As it is noted in the paper the 'event generators' contain free parameters (Theta vector in the notation used by the authors) which need to be set. The selection of those free parameters is called the 'tuning' of the generators and is done by trying to find the closest match to some experimental data (either thin target or for instance calorimeter data). I am wondering, therefore, if the techniques proposed by the authors couldn't be also used to find the optimal set of those free parameters, minimizing the optimal transport cost for the simulation output to match the data?


Response:
This is an interesting idea! What you are proposing is essentially a tuning of the generators through a fit that minimises the Wasserstein distance, as opposed to maximising the likelihood of the dataset used for tuning (as is perhaps more commonly done). Indeed, this form of parameter estimation has been studied in the statistics literature (see e.g. https://arxiv.org/abs/1701.05146) and shares some of the properties of maximum-likelihood estimators.
----------------



Reviewer #2: This paper proposes an interesting application of optimal transport to in situ calibrations.  Simple examples loosely motivated by experimental particle physics complement the analytic discussions in the text.  This is a serious study that is relatively well written and it should be published.  NIMA seems like a reasonable journal.  Before recommending publication, I have some comments, questions, and suggestions, summarized below and split into "Major" and "Minor" comments.

Major

L40+: In many cases, "calibration" happens in two steps - in the first step, the "suitable calibration dataset" is simulation and in the second step, the residual differences between data and simulation are removed.  The first step is usually designed to remove bias with respect to the truth and the second step is typically designed to remove bias with respect to data.  It would be good to clarify what you mean here, because you use examples like jet calibration for which the second step is actually small compared to the first step.  In other cases (like flavor tagging), there is no first step.


Response:
The word “calibration” can have many meanings. We’ve stated clearly now “While the word ``calibration'' may carry many meanings, depending on context, in this paper we take it to mean the correction of a simulation to reproduce some aspect of observed data.”
----------------



L197: This is an interesting paragraph!  When I first saw Fig. 2, I actually thought that 2a seemed more "reasonable" than 2b because it has a nice physical meaning: the "simulation" simply did not have a big enough rotation.  In contrast, 2b seems a bit artificial.  Of course, this is a schematic diagram so there is no right answer.  It may be worth commenting here that your non-unique solution need not be the most physical.  In particular "minimally alter" (L398) does not mean "minimal, physical modification" That said, I also think that one could impose further constraints on the form of T if they were known (maybe also worth commenting on that!)

Response:
Thanks for this comment! Indeed there can be situations in which one would like to disfavour the "radial" transport of events, e.g. in situations where it is known that the simulation already faithfully models the radial distribution. The way one would inject this prior knowledge is not through explicit constraints on the form of T, but rather through a suitable choice of the cost function. It can be tuned by the user to properly reflect the physical content of the participating variables. To make this more explicit, we have added a few sentences below Equation 1, as well as a footnote with technical details in Section 4.2

----------------


Fig. 4c, 5a, and 6a: Since this is in 1D, would it make sense to directly compare with the correct answer, which you can derive analytically?


Response:
Yes, this is a great idea, and it nicely shows the closure of the method!
----------------


Fig. 5b and 6b: it looks like there is some bias - is this a feature of limited training?


Response:
Thanks to the nice previous suggestion, it's clear that the correct transport function is being derived even though it might appear that there are small biases in the histograms. 
----------------


Most importantly: what is the prior dependence of your approach?  If you drive the transport map in one setting, can it be applied to another setting where the underlying PDF is different?  Here is a worked, common example:

Suppose I have a calibration sample where

p_data = p_0 \oplus N(0,\sigma_d^2)
p_MC = p_0 \oplus N(0,\sigma_m^2)

and I want to apply this to a setting where

q_data = q_0 \oplus N(0,\sigma_d^2)
q_MC = q_0 \oplus N(0,\sigma_m^2)

I think of the case where I calibrate in a sample where the energy spectrum follows one shape and then I apply in another setting where it is another shape (but the resolution is universal).  p_0 and q_0 are the true energy spectra.  The question is if I derive T from the p's and then apply it to the q's, do I get closure?  Let's do 1D since everything is analytic.  Let's take the simplest case: p_0 = N(0,1) and q_0 = N(\mu,1).  Then, the transport map derived in the p case is

T_p(x) = x * sqrt(\sigma_d^2+1) / sqrt(\sigma_m^2+1) \equiv x * \alpha

The correct transport map in the q case is

T_q(x) = x * \alpha + (1-\alpha)*\mu

The fact that T_p != T_q tells me that there is a prior dependence. Have I understood this correctly?

Response:
Your example is correct. However, it’s critical that the physicist consider what property of the simulation is the most applicable for the situation at hand.
 
If one needs to correct a background process’s underlying jet pT distribution, then the correction in your example is likely the right one, and uncertainties on the extrapolation of the correction into a signal region should be derived and taken into account. But if the goal is to calibrate the detector jet response, then one should apply the optimal transport to the jet response distribution rather than the observed jet energy distribution (energy \oplus response). This correction to the jet energy response is arguably applicable in more situations and is indeed what is usually calibrated in practice.
----------------


Minor:

L34: "principled perturbative calculations to parametrised, phenomenological models" -> this implies that the phenomenological models are not principled; I would suggest rephrasing (e.g. dropping "principled").

Response:
Done as suggested.
----------------


L35: "very large number of degrees of freedom" -> from the next sentence, I understand you mean the parameters of the simulation and not the size of the simulated phase space (which also corresponds to a large number of degrees of freedom!).  It may be worth clarifying this.

Response:
Rephrased as "very large number of free parameters" and "free" removed from the following sentece to avoid repetition.
----------------


L82 and L91: [13] and [14] are not the only examples of machine learning classifiers used in collider analysis.  Please either say "e.g. b-tagging" or add in additional representative citations/reviews. 

Response:
Fixed as suggested.
----------------


L99: "change the total number of predicted events when applied" -> properly chosen weights should not change the integral:

\int dx p_old(x) * w(x) = \int dx p_old(x) x p_new(x)/p_old(x) = \int dx p_new(x)

You mention the change of the total sum of weights as a problem multiple times in the paper, but I think this is not an issue?

Response:
Unfortunately this is not the case. If p_{sim}^{calib-region} \neq p_{sim}^{signal-region}, then the number of events does in general change when applying scale-factors. We’ve added a more explicit note of this in the paper.
----------------


L99: "In addition, binned density estimates generalise very poorly to multidimensional settings" -> there are now many papers (in particular, papers in high energy physics) that discuss how neural networks can be used as likelihood ratio estimators.  They seem relevant to mention here.  Note that these are basically unbinned generalizations of the usual approach and are an alternative to the adversarial example in the next sentence.

Response:
We've added references to a few relevant examples that focus on data/MC discrepancies.
----------------


L129: "which means that all events" -> I agree that usually the weights are unity, but "which means" implies that is always true.  However, data can be prescaled and so there are cases where the weights in data are not unity.  I would propose to slightly rephrase this.

Response:
True. Reworded to "which usually results in events $y_j$ that carry unit weight".
----------------


L171: "there can exist several" -> aren't there uncountably many?  Any percentile mapping would work, for instance.

Response:
Reworded to "there can exist nonequivalent"
----------------


L183: I was expecting to see citations here (and possibly in the introduction) to other work on optimal transport in particle physics.  Please consider adding such citations.

Response:
We've added references to the two examples that are somewhat applicable.
----------------


L297: Please state how you chose your hyperparameters.

Response:
A sentence has been added for the hyperparameter scan, and we’ve noted which parameters were not optimized.
----------------


L299: Here or maybe earlier, it might be useful to draw a connection between this and other adversarial training setups used in high energy physics.

Response:
We’ve noted now in the text that the iterative training is similar to the original GAN setup.
----------------


L306: Does it help to make the weights inherently non-negative?  For example, you could use w^2 instead of w for w\in\mathbb{R}.

Response:
Unfortunately (with, admittedly, no hyperparemeter tuning) the network doesn't appear to converge to a good minimum when using the square of the diagonal weights, but it is a very nice idea and may indeed work in some situations.
----------------


L338: Please cite Adam.  Do you use Tensorflow, Pytorch, or other software to implement the neural networks?  If so, please cite them as well.

Response:
We cite both pytorch and Adam now.
----------------
